Affinity-Based Hierarchical Learning of Dependent Concepts for Human Activity Recognition

In multi-class classification tasks, like human activity recognition, it is often assumed that classes are separable. In real applications, this assumption becomes strong and generates inconsistencies. Besides, the most commonly used approach is to learn classes one-by-one against the others. This computational simplification principle introduces strong inductive biases on the learned theories. In fact, the natural connections among some classes, and not others, deserve to be taken into account. In this paper, we show that the organization of overlapping classes (multiple inheritances) into hierarchies considerably improves classification performances. This is particularly true in the case of activity recognition tasks featured in the SHL dataset. After theoretically showing the exponential complexity of possible class hierarchies, we propose an approach based on transfer affinity among the classes to determine an optimal hierarchy for the learning process. Extensive experiments show improved performances and a reduction in the number of examples needed to learn.

==> img/non-linerarly-separable.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'non-linerarly-separable.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{371.59999182bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37909042)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{non-linerarly-separable.pdf}}%
  \end{picture}%
\endgroup%


==> img/proposed-hierarchical-approach.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'proposed-hierarchical-approach.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1495.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24874624)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{proposed-hierarchical-approach.pdf}}%
    \put(0.84277834,0.15346038){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{proposed-hierarchical-approach.pdf}}%
    \put(0.83751254,0.09754263){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{proposed-hierarchical-approach.pdf}}%
    \put(0.8671013,0.09754263){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{proposed-hierarchical-approach.pdf}}%
    \put(0.89719157,0.09754263){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{proposed-hierarchical-approach.pdf}}%
    \put(0.91549649,0.04237713){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{proposed-hierarchical-approach.pdf}}%
    \put(0.94182548,0.04237713){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{proposed-hierarchical-approach.pdf}}%
    \put(0.9669007,0.04237713){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{proposed-hierarchical-approach.pdf}}%
    \put(0.99197593,0.04237713){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{proposed-hierarchical-approach.pdf}}%
    \put(0.52018556,0.23558175){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{proposed-hierarchical-approach.pdf}}%
    \put(0.50514042,0.16662487){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{proposed-hierarchical-approach.pdf}}%
    \put(0.54651454,0.12525075){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{proposed-hierarchical-approach.pdf}}%
    \put(0.64104814,0.20549147){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{proposed-hierarchical-approach.pdf}}%
    \put(0.64831996,0.10443831){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{proposed-hierarchical-approach.pdf}}%
    \put(0.652332,0.05428786){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{proposed-hierarchical-approach.pdf}}%
    \put(0.73859077,0.11020562){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{proposed-hierarchical-approach.pdf}}%
    \put(0.71351555,0.07008526){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{proposed-hierarchical-approach.pdf}}%
    \put(0.08185056,0.15559178){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{proposed-hierarchical-approach.pdf}}%
    \put(0.05677533,0.11547141){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{proposed-hierarchical-approach.pdf}}%
    \put(0.03044634,0.12424774){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{proposed-hierarchical-approach.pdf}}%
    \put(0.04549147,0.14857071){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{proposed-hierarchical-approach.pdf}}%
    \put(0.05677533,0.17063691){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{proposed-hierarchical-approach.pdf}}%
    \put(0.02346038,0.1664995){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{proposed-hierarchical-approach.pdf}}%
    \put(0.00752257,0.14054664){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{proposed-hierarchical-approach.pdf}}%
    \put(0.06680542,0.13628385){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{proposed-hierarchical-approach.pdf}}%
    \put(0.2323019,0.18355065){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small 3rd order}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{proposed-hierarchical-approach.pdf}}%
    \put(0.2323019,0.17314443){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small 2nd order}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{proposed-hierarchical-approach.pdf}}%
    \put(0.2323019,0.19358074){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small ...}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{proposed-hierarchical-approach.pdf}}%
    \put(0.20120862,0.11221163){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Source Concept Encoder\end{tabular}}}}%
    \put(0.20120862,0.10519057){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small (e.g. 1:Still)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{proposed-hierarchical-approach.pdf}}%
    \put(0.32207122,0.11221163){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Target Concept Decoder\end{tabular}}}}%
    \put(0.32207122,0.10519057){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\small (e.g. 6:Bus)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{proposed-hierarchical-approach.pdf}}%
    \put(0.04549147,0.08262287){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Concepts\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{proposed-hierarchical-approach.pdf}}%
  \end{picture}%
\endgroup%


==> img/shl-data-collection-equipment.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'shl-data-collection-equipment.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{316.96015bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.08278596)%
    \put(0,0){\includegraphics[width=\unitlength]{shl-data-collection-equipment.pdf}}%
    \put(0.10982564,0.87077193){\makebox(0,0)[b]{\smash{Backpack phone}}}%
    \put(0.91749815,0.79505263){\makebox(0,0)[b]{\smash{Torso phone}}}%
    \put(0.10982564,0.34073684){\makebox(0,0)[b]{\smash{Pocket phone}}}%
    \put(0.91749815,0.41645614){\makebox(0,0)[b]{\smash{Hand phone}}}%
  \end{picture}%
\endgroup%

